Single-Dirac-Cone topological surface states in TlBiSe2 class of Topological Insulators

We have investigated several strong spin-orbit coupling ternary chalcogenides related to the (Pb,Sn)Te series of compounds. Our first-principles calculations predict the low temperature rhombohedral ordered phase in TlBiTe2, TlBiSe2, and TlSbX2 (X=Te, Se, S) to be topologically Kane-Mele Z2 = -1 nontrivial. We identify the specific surface termination that realizes the single Dirac cone through first-principles surface state computations. This termination minimizes effects of dangling bonds making it favorable for photoemission (ARPES) experiments. Our analysis predicts that thin films of these materials would harbor novel 2D quantum spin Hall states, and support odd-parity topological superconductivity. For a related work also see arXiv:1003.2615v1. Experimental ARPES results will be published elsewhere.

==> 00README.XXX.txt <==
Thallium48shorten.dvi keepcomments
